Converse bounds for classical communication over quantum networks

We explore the classical communication over quantum channels with one sender and two receivers, or with two senders and one receiver, First, for the quantum broadcast channel (QBC) and the quantum multi-access channel (QMAC), we study the classical communication assisted by non-signalling and positive-partial-transpose-preserving codes, and obtain efficiently computable one-shot bounds to assess the performance of classical communication. Second, we consider the asymptotic communication capability of communication over the QBC and QMAC. We derive an efficiently computable strong converse bound for the capacity region, which behaves better than the previous semidefinite programming strong converse bound for point-to-point channels. Third, we obtain a converse bound on the one-shot capacity region based on the hypothesis testing divergence between the given channel and a certain class of subchannels. As applications, we analyze the communication performance for some basic network channels, including the classical broadcast channels and a specific class of quantum broadcast channels.

==> broadcast_Nr_new.txt <==
  0.00000000   1.58497445
  0.02000000   1.60373094
  0.04000000   1.61939286
  0.06000000   1.63355502
  0.08000000   1.64671479
  0.10000000   1.65914162
  0.12000000   1.67101500
  0.14000000   1.68247567
  0.16000000   1.69360968
  0.18000000   1.70436524
  0.20000000   1.71477352
  0.22000000   1.72486750
  0.24000000   1.73467471
  0.26000000   1.74421854
  0.28000000   1.75351909
  0.30000000   1.76259381
  0.32000000   1.77145805
  0.34000000   1.78012533
  0.36000000   1.78860773
  0.38000000   1.79691607
  0.40000000   1.80506011
  0.42000000   1.81304869
  0.44000000   1.82088983
  0.46000000   1.82859090
  0.48000000   1.83615862
  0.50000000   1.84359920
  0.52000000   1.85091836
  0.54000000   1.85812142
  0.56000000   1.86521327
  0.58000000   1.87219852
  0.60000000   1.87908143
  0.62000000   1.88586600
  0.64000000   1.89255597
  0.66000000   1.89915485
  0.68000000   1.90566594
  0.70000000   1.91209235
  0.72000000   1.91843702
  0.74000000   1.92470273
  0.76000000   1.93089209
  0.78000000   1.93700761
  0.80000000   1.94305162
  0.82000000   1.94902637
  0.84000000   1.95493395
  0.86000000   1.96077645
  0.88000000   1.96655578
  0.90000000   1.97227380
  0.92000000   1.97793220
  0.94000000   1.98353273
  0.96000000   1.98907698
  0.98000000   1.99456648
  1.00000000   1.99999730


==> broadcast_Nr_old.txt <==
  0.00000000   1.58648244
  0.02000000   1.65143370
  0.04000000   1.67808318
  0.06000000   1.69820487
  0.08000000   1.71495340
  0.10000000   1.72954998
  0.12000000   1.74262051
  0.14000000   1.75453655
  0.16000000   1.76554005
  0.18000000   1.77579894
  0.20000000   1.78543538
  0.22000000   1.79454157
  0.24000000   1.80318908
  0.26000000   1.81143477
  0.28000000   1.81932473
  0.30000000   1.82689691
  0.32000000   1.83418301
  0.34000000   1.84120983
  0.36000000   1.84800025
  0.38000000   1.85457401
  0.40000000   1.86094828
  0.42000000   1.86713807
  0.44000000   1.87315665
  0.46000000   1.87901576
  0.48000000   1.88472589
  0.50000000   1.89029643
  0.52000000   1.89573583
  0.54000000   1.90105174
  0.56000000   1.90625111
  0.58000000   1.91134026
  0.60000000   1.91632496
  0.62000000   1.92121052
  0.64000000   1.92600179
  0.66000000   1.93070328
  0.68000000   1.93531913
  0.70000000   1.93985319
  0.72000000   1.94430901
  0.74000000   1.94868994
  0.76000000   1.95299905
  0.78000000   1.95723924
  0.80000000   1.96141323
  0.82000000   1.96552354
  0.84000000   1.96957255
  0.86000000   1.97356252
  0.88000000   1.97749553
  0.90000000   1.98137359
  0.92000000   1.98519857
  0.94000000   1.98897225
  0.96000000   1.99269630
  0.98000000   1.99637231
  1.00000000   1.99999820


==> broadcast_random.txt <==
  1.74643750   1.67050753  
  1.67038887   1.64577815  
  1.90188041   1.84865865  
  1.90686424   1.85395899  
  1.94679183   1.87762483  
  1.82300396   1.75882274  
  1.82405754   1.74986275  
  1.75600111   1.70484523  
  1.87242072   1.77156289  
  1.89444998   1.75272571  
  1.89443792   1.79165788  
  1.78749815   1.77853373  
  1.83810967   1.70493870  
  1.89042374   1.75658144  
  1.83875859   1.76067985  
  1.79411012   1.67124514  
  1.70007332   1.63729877  
  1.69054832   1.65062611  
  1.82424433   1.69376012  
  1.69054845   1.61245474  
  1.91194612   1.85539524  
  1.81434160   1.69047922  
  1.84460966   1.79080114  
  1.75086221   1.71763797  
  1.60490734   1.53851839  
  1.84534302   1.75073800  
  1.86694367   1.77047153  
  1.68962980   1.60362731  
  1.77655241   1.71487396  
  1.80902014   1.74045224  
  1.83255395   1.73121582  
  1.89435852   1.86735783  
  1.83221360   1.77885827  
  1.90441984   1.71883679  
  1.82042130   1.73974882  
  1.75577942   1.68835145  
  1.86899968   1.71329750  
  1.84033223   1.76627621  
  1.86403510   1.83823840  
  1.92262646   1.82937152  
  1.75996304   1.70491131  
  1.78329582   1.66191449  
  1.85260045   1.77183786  
  1.82799605   1.77563214  
  1.89572880   1.83241330  
  1.85294108   1.83005540  
  1.77806644   1.72478867  
  1.80914196   1.72281165  
  1.86341529   1.84496562  
  1.95780235   1.90029481  
  1.83383359   1.72624037  
  1.73463780   1.61701043  
  1.74506405   1.70526040  
  1.88733077   1.83206424  
  1.83895750   1.71590189  
  1.89284743   1.81023474  
  1.88134447   1.78060841  
  1.61224419   1.58311947  
  1.88421670   1.83259182  
  1.85024977   1.78233790  
  1.74781538   1.70885889  
  1.94463354   1.89088393  
  1.73907864   1.70860338  
  1.82244437   1.68903945  
  1.75324336   1.68575423  
  1.78566561   1.78028834  
  1.91531031   1.77827167  
  1.88886051   1.77951355  
  1.78987929   1.74523829  
  1.72858006   1.69080845  
  1.92277035   1.86189739  
  1.91522937   1.86192100  
  1.86842435   1.84696967  
  1.92532538   1.91980322  
  1.67096792   1.64079597  
  1.89021215   1.75142938  
  1.74615781   1.69239121  
  1.88112812   1.77719200  
  1.83996470   1.71073554  
  1.88900661   1.77223415  
  1.73729968   1.68579086  
  1.77136145   1.70637615  
  1.70375396   1.66292018  
  1.85582630   1.69537303  
  1.83870372   1.77611693  
  1.84493906   1.82980659  
  1.80600887   1.70695339  
  1.93721098   1.75274262  
  1.78178531   1.72011046  
  1.90074198   1.82685117  
  1.77192818   1.71480836  
  1.83162183   1.77224600  
  1.71894589   1.61993788  
  1.88420391   1.73125750  
  1.85790579   1.76191531  
  1.81186250   1.71853700  
  1.84821684   1.71256272  
  1.75654722   1.64964244  
  1.74151543   1.73566678  
  1.72190466   1.62001436  
  1.82381476   1.78172535  
  1.75567671   1.65314962  
  1.82609816   1.79936455  
  1.72621886   1.63645426  
  1.84717744   1.76215670  
  1.91387270   1.79292494  
  1.87961752   1.77360081  
  1.80097086   1.70166842  
  1.90361101   1.81464311  
  1.95768131   1.76081564  
  1.86486124   1.86178900  
  1.94612514   1.88002417  
  1.86584248   1.79404640  
  1.65609090   1.63102052  
  1.77645846   1.69550310  
  1.86719674   1.80146231  
  1.85250676   1.79979494  
  1.90751937   1.81689976  
  1.78249491   1.72507211  
  1.69183492   1.67054723  
  1.74261107   1.71306034  
  1.92332932   1.76198893  
  1.85257011   1.73422399  
  1.93386855   1.89313570  
  1.69505728   1.64327049  
  1.91088752   1.83572186  
  1.93623763   1.84663608  
  1.73553962   1.71117303  
  1.84882484   1.73804490  
  1.78727596   1.71522857  
  1.86681899   1.73886528  
  1.83288891   1.73707313  
  1.82819831   1.76968768  
  1.74610586   1.64535378  
  1.82413853   1.70462391  
  1.69265807   1.66615723  
  1.84349635   1.72575247  
  1.96790386   1.93491184  
  1.91205284   1.87055122  
  1.83858809   1.68958850  
  1.79699713   1.73074389  
  1.67851353   1.66322039  
  1.79416487   1.68557120  
  1.87301998   1.77599177  
  1.87159603   1.80898366  
  1.84102892   1.78534049  
  1.87375321   1.75254818  
  1.87516666   1.77501969  
  1.81186541   1.79504318  
  1.62668788   1.60296131  
  1.90779354   1.77770697  
  1.81850929   1.74082794  
  1.85769079   1.74504306  
  1.72981820   1.66764477  
  1.88914838   1.78219768  
  1.68694917   1.65218942  
  1.83780325   1.71565444  
  1.81558199   1.70794987  
  1.78826689   1.73791635  
  1.84474621   1.72898151  
  1.94240052   1.92392780  
  1.60483509   1.59534186  
  1.83616592   1.75303570  
  1.80748676   1.78363157  
  1.93400735   1.77412048  
  1.72775071   1.61837172  
  1.84045887   1.81560051  
  1.88722920   1.73561129  
  1.84180030   1.69418529  
  1.80849252   1.80247612  
  1.76564258   1.72079863  
  1.82188650   1.77063789  
  1.83080305   1.78112972  
  1.81395785   1.76185816  
  1.80388535   1.71749506  
  1.86424913   1.80719988  
  1.88542874   1.85665959  
  1.80998037   1.80670489  
  1.85498276   1.80203606  
  1.77012870   1.65154880  
  1.78743895   1.71131657  
  1.73717347   1.70964347  
  1.65964173   1.61944993  
  1.84741008   1.82663172  
  1.76237592   1.72437683  
  1.84809284   1.75312794  
  1.89359241   1.77267462  
  1.83860595   1.77232244  
  1.71543114   1.62930880  
  1.89999234   1.77712626  
  1.75944436   1.65340424  
  1.82570648   1.74284936  
  1.93134549   1.92576104  
  1.93366904   1.88493168  
  1.95828517   1.92024735  
  1.88775503   1.85439522  
  1.86595976   1.76582816  
  1.79820299   1.68814604  
  1.69654085   1.65152668  
  1.76290070   1.74902223  
  1.84750723   1.74191981  
  1.83600647   1.67798088  
  1.85462888   1.79832219  
  1.87690908   1.74706927  
  1.74041342   1.69248358  
  1.77736188   1.74463044  
  1.79155835   1.77238668  
  1.89834838   1.74353235  
  1.88805511   1.72764333  
  1.91435483   1.76022875  
  1.92555878   1.86516139  
  1.89645483   1.85738212  
  1.81578827   1.76911667  
  1.70955968   1.62126921  
  1.75057249   1.73188490  
  1.89314590   1.76999209  
  1.70644799   1.68771110  
  1.87496611   1.83190905  
  1.81451907   1.74076107  
  1.89345293   1.77251340  
  1.81807117   1.71253686  
  1.75472742   1.68889629  
  1.85012520   1.77332131  
  1.88513024   1.78285723  
  1.84792219   1.79998537  
  1.86582990   1.73410326  
  1.74186724   1.73070517  
  1.83822837   1.74301013  
  1.84728487   1.69339098  
  1.69968528   1.66367575  
  1.92451137   1.87635138  
  1.95812051   1.84429069  
  1.68147804   1.66742733  
  1.90431140   1.71735069  
  1.89617963   1.78003845  
  1.83067620   1.70004565  
  1.70802035   1.68001233  
  1.92567687   1.87067306  
  1.63129729   1.57252515  
  1.84500262   1.76172711  
  1.76583971   1.68435249  
  1.77186637   1.66988793  
  1.89377164   1.89337352  
  1.85452630   1.82811156  
  1.87434363   1.76011126  
  1.71402241   1.63220378  
  1.79163018   1.76034961  
  1.75563831   1.71335393  
  1.89292400   1.79161281  
  1.83267645   1.83221935  
  1.50092937   1.47580987  
  1.45738343   1.38412530  
  1.53601558   1.45463998  
  1.47901289   1.34911743  
  1.54468828   1.46808093  
  1.52949166   1.41834800  
  1.51230520   1.42420087  
  1.57566136   1.41895718  
  1.43508280   1.35290854  
  1.46319386   1.37883138  
  1.58220148   1.54533251  
  1.45267250   1.37328716  
  1.45230599   1.39563071  
  1.49942954   1.34173430  
  1.70104863   1.59638641  
  1.59442985   1.41907132  
  1.50394311   1.42934177  
  1.50971228   1.47079574  
  1.45069210   1.37484411  
  1.60038745   1.46585368  
  1.47895277   1.47267216  
  1.51297958   1.42801423  
  1.56484736   1.49830414  
  1.54191294   1.51515625  
  1.47889675   1.43203241  
  1.47461512   1.40386837  
  1.48028377   1.43193148  
  1.46809866   1.42781806  
  1.50954448   1.46559557  
  1.58382851   1.39427166  
  1.43884337   1.38230448  
  1.52235245   1.43060437  
  1.55513552   1.44970121  
  1.52505967   1.43285894  
  1.63805991   1.56319771  
  1.54617088   1.50894292  
  1.49668013   1.39159108  
  1.45169475   1.39787631  
  1.49769147   1.39648598  
  1.61772398   1.47717652  
  1.55726775   1.45857402  
  1.47615644   1.36968323  
  1.49721588   1.41022319  
  1.44288933   1.40925801  
  1.53765436   1.48365217  
  1.57959595   1.56123809  
  1.61074224   1.60377234  
  1.51591688   1.36885728  
  1.46511396   1.44588176  
  1.46822483   1.41861055  
  1.47910791   1.42266059  
  1.42868828   1.37650361  
  1.64021902   1.52581627  
  1.61935819   1.60160192  
  1.49900943   1.43072614  
  1.57472614   1.47158405  
  1.58934626   1.50628882  
  1.46993724   1.39195062  
  1.49550866   1.36101021  
  1.61908424   1.47108277  
  1.52836213   1.41412456  
  1.54364027   1.44139421  
  1.49856669   1.45784812  
  1.60679330   1.48300686  
  1.49103067   1.38927974  
  1.41672173   1.32995231  
  1.50647688   1.44348511  
  1.38898111   1.32127918  
  1.53323268   1.45647572  
  1.51771282   1.40753860  
  1.45505820   1.40158294  
  1.45489073   1.39413656  
  1.48690319   1.39696179  
  1.50370749   1.41558132  
  1.36733070   1.30793805  
  1.42127432   1.34512897  
  1.41375627   1.34856446  
  1.46761458   1.36683476  
  1.61495474   1.55355055  
  1.60254665   1.53793471  
  1.52394257   1.48806840  
  1.56907932   1.44380849  
  1.53489278   1.46329054  
  1.38604034   1.34491219  
  1.54531387   1.49045490  
  1.58912022   1.43801660  
  1.56312324   1.42214613  
  1.44246926   1.40343710  
  1.44848074   1.38412632  
  1.43455466   1.36411818  
  1.52871644   1.39705510  
  1.51176005   1.43385586  
  1.49121264   1.41756260  
  1.54549865   1.49492590  
  1.47064237   1.38603602  
  1.48038937   1.44497127  
  1.51190169   1.40968566  
  1.46157303   1.42820682  
  1.45152507   1.38478570  
  1.50485277   1.44978249  
  1.43542245   1.34961754  
  1.50468833   1.45804901  
  1.42817129   1.36733565  
  1.44954376   1.37053503  
  1.44477911   1.38554361  
  1.47293862   1.33969714  
  1.55466079   1.50997179  
  1.51849525   1.35357779  
  1.51638570   1.43991784  
  1.56597443   1.51495679  
  1.49794585   1.46919326  
  1.56107586   1.41642546  
  1.46034645   1.38092639  
  1.50271668   1.31622519  
  1.44103853   1.37839754  
  1.63113872   1.55530395  
  1.57858923   1.50539582  
  1.47078011   1.39455523  
  1.55717918   1.49435440  
  1.55282936   1.53967978  
  1.51418560   1.35031777  
  1.46800821   1.40491132  
  1.55353535   1.46341867  
  1.53658957   1.47950423  
  1.51532411   1.50426618  
  1.56170469   1.47245920  
  1.50732870   1.47189411  
  1.50365245   1.44944863  
  1.43001626   1.34613352  
  1.45240011   1.39085308  
  1.54972145   1.51616889  
  1.48347358   1.37887277  
  1.59757884   1.49253301  
  1.50087281   1.41454702  
  1.46539308   1.39897152  
  1.53485204   1.39420732  
  1.42698077   1.34186845  
  1.48389107   1.41754777  
  1.41785682   1.32105056  
  1.51181654   1.43241095  
  1.46585653   1.40497165  
  1.51100134   1.41291311  
  1.52267024   1.49184239  
  1.56956833   1.49659501  
  1.50697859   1.40997314  
  1.61178749   1.57431804  
  1.50108080   1.39314998  
  1.50606380   1.45011424  
  1.46899588   1.40496910  
  1.43941600   1.36189253  
  1.51338061   1.44977622  
  1.70306885   1.65573361  
  1.52143186   1.44913258  
  1.58848460   1.50787827  
  1.57292938   1.54582225  
  1.63744317   1.59948339  
  1.62591498   1.51202053  
  1.57062466   1.46845470  
  1.57124023   1.42149676  
  1.68670308   1.64996232  
  1.48327189   1.38426636  
  1.46766526   1.39683633  
  1.59474016   1.56816216  
  1.45668455   1.37757007  
  1.50550743   1.42316956  
  1.58006223   1.50520425  
  1.44119647   1.36178775  
  1.53486557   1.50582149  
  1.53243149   1.39478544  
  1.56748684   1.51405535  
  1.51459948   1.44792248  
  1.59963011   1.45018024  
  1.45104098   1.41467137  
  1.52644149   1.33289097  
  1.70957711   1.65003108  
  1.44739294   1.37641699  
  1.52406609   1.40542283  
  1.57211375   1.44501824  
  1.48755297   1.36054991  
  1.50908128   1.44971767  
  1.51757752   1.48396639  
  1.38495804   1.35903299  
  1.50967321   1.45582585  
  1.44303143   1.41770360  
  1.55224717   1.40638485  
  1.51935234   1.38669064  
  1.56922169   1.44168172  
  1.42331638   1.33622782  
  1.49864762   1.45119028  
  1.52830112   1.37862896  
  1.54082570   1.42485074  
  1.58094417   1.41177564  
  1.50435625   1.41995548  
  1.53961455   1.43248856  
  1.56945378   1.47414963  
  1.55126887   1.51535041  
  1.52742383   1.46526930  
  1.53535009   1.45570335  
  1.68140897   1.47548961  
  1.53528203   1.46591740  
  1.50392122   1.44335897  
  1.52389878   1.43699769  
  1.58776163   1.51574640  
  1.48019002   1.40733295  
  1.56559966   1.51101562  
  1.53187458   1.37563409  
  1.50704686   1.48454197  
  1.50198857   1.43321529  
  1.53076575   1.39548840  
  1.50560520   1.45204297  
  1.70436347   1.61635304  
  1.48869743   1.43805634  
  1.51297111   1.48149949  
  1.48393764   1.45643192  
  1.60785590   1.44332410  
  1.56440100   1.43430540  
  1.62649132   1.56334079  
  1.48390406   1.41265588  
  1.58575319   1.46129479  
  1.66414263   1.53105442  
  1.67937992   1.65558886  
  1.54784074   1.52012439  
  1.56498339   1.40837208  
  1.58576614   1.45115134  
  1.44904428   1.38148086  
  1.44989326   1.36155635  
  1.59176338   1.56554698  
  1.45875820   1.38554524  
  1.43654284   1.41104232  
  1.62170267   1.47244817  
  1.56283382   1.49057045  
  1.53166582   1.44715722  
  1.45574003   1.42389745  
  1.50102907   1.48245041  
  1.65122760   1.50541208  
  1.54732354   1.44372726  
  1.62521328   1.57719528  
  1.58457750   1.47416627  
  1.52650727   1.44322223  
  1.44334109   1.33481678  
  1.43321428   1.36494048  
  1.51939550   1.47667513  
  1.43904351   1.39183612  
  1.64147336   1.51125075  
  1.54077395   1.39796248  
  1.49427792   1.37510729  
  1.43497350   1.39527248  
  1.43006996   1.33338157  
  1.53798420   1.48837417  
  1.51400806   1.44082947  
  1.32784666   1.30054945  
  1.44713176   1.41558356  
  1.32909787   1.25764053  
  1.41477089   1.31746203  
  1.27365991   1.21292515  
  1.32363557   1.23635363  
  1.32050800   1.24126239  
  1.29986276   1.23901410  
  1.37624579   1.25523264  
  1.34101711   1.27605437  
  1.35023314   1.28259235  
  1.40019058   1.23521465  
  1.30043157   1.21082121  
  1.45160827   1.43516366  
  1.29749984   1.22780116  
  1.40196492   1.34029593  
  1.30886718   1.25174938  
  1.40645655   1.34801577  
  1.31183072   1.19544698  
  1.25209615   1.23283113  
  1.22436115   1.18934887  
  1.31505253   1.26823174  
  1.29701939   1.12410004  
  1.36393971   1.22774218  
  1.29318349   1.22784205  
  1.27496133   1.19574351  
  1.28014918   1.19231567  
  1.29840287   1.23149875  
  1.45595525   1.35984542  
  1.33276165   1.21603486  
  1.28824809   1.23865431  
  1.22622728   1.16461498  
  1.47493512   1.44974859  
  1.46716731   1.32612037  
  1.36724192   1.29467760  
  1.40942605   1.32845116  
  1.38881962   1.27741132  
  1.38866393   1.35733339  
  1.34140292   1.24683072  
  1.32404701   1.22045280  
  1.30707892   1.23277567  
  1.39707030   1.27089426  
  1.32838449   1.30461964  
  1.40035219   1.32145415  
  1.26776890   1.21873678  
  1.39090516   1.30657552  
  1.36258414   1.21817403  
  1.37914715   1.34288683  
  1.34646594   1.25448497  
  1.39275861   1.31099655  
  1.35943472   1.22380895  
  1.48167650   1.28056601  
  1.26734861   1.18580260  
  1.39792191   1.27511311  
  1.31908698   1.22751436  
  1.44890443   1.37710723  
  1.29954282   1.23537391  
  1.41368098   1.36474876  
  1.45347069   1.29796996  
  1.28371459   1.24193517  
  1.47564768   1.36354095  
  1.31378698   1.22931003  
  1.33572517   1.20911488  
  1.28229774   1.19128732  
  1.26836736   1.23097975  
  1.36326968   1.23714813  
  1.31806061   1.18984465  
  1.35997989   1.29851063  
  1.22470555   1.16650345  
  1.36201324   1.26052168  
  1.38003518   1.29227287  
  1.32829198   1.21705054  
  1.35747996   1.33520991  
  1.37300118   1.35490210  
  1.33580973   1.27243279  
  1.27137769   1.21392587  
  1.30008785   1.28265781  
  1.51648657   1.34978765  
  1.27359142   1.18975272  
  1.36010003   1.29116376  
  1.42327471   1.24720712  
  1.36453490   1.31913485  
  1.26605284   1.18592039  
  1.45317273   1.32848848  
  1.34122239   1.25131546  
  1.32396665   1.25596981  
  1.42426292   1.34846565  
  1.36849475   1.27300112  
  1.44632489   1.38442913  
  1.35811222   1.28113945  
  1.54290421   1.46638735  
  1.42539900   1.39225261  
  1.40106675   1.32386479  
  1.30944289   1.24431349  
  1.40203152   1.17883635  
  1.23328880   1.10675817  
  1.32560394   1.17277706  
  1.33406882   1.25591895  
  1.20770316   1.12339443  
  1.32974044   1.28435828  
  1.35852585   1.31200463  
  1.34706202   1.29321761  
  1.23633622   1.17530412  
  1.42906069   1.26628641  
  1.35535175   1.23501663  
  1.37533517   1.22861472  
  1.51470489   1.44372106  
  1.26067324   1.18678272  
  1.46500554   1.44336680  
  1.34021139   1.26255583  
  1.37921662   1.29425237  
  1.35972961   1.27076977  
  1.38052835   1.34370674  
  1.36836310   1.27694382  
  1.30902617   1.27409723  
  1.26679816   1.16647022  
  1.36294037   1.26077996  
  1.56936835   1.49549727  
  1.36797984   1.28973671  
  1.35670932   1.31199611  
  1.35700282   1.31022904  
  1.35029509   1.29654485  
  1.28297193   1.18427483  
  1.25755881   1.19499769  
  1.42527103   1.36415346  
  1.31787569   1.24715733  
  1.36430696   1.26907239  
  1.41770695   1.34747320  
  1.29024323   1.19718476  
  1.43716676   1.30170208  
  1.52989847   1.47332908  
  1.27162977   1.16769826  
  1.46301094   1.38761136  
  1.34094498   1.27265377  
  1.46531701   1.33839889  
  1.33207208   1.26096616  
  1.38793403   1.32210456  
  1.40175905   1.34634247  
  1.25852776   1.22402097  
  1.36662709   1.31639058  
  1.26416974   1.17804630  
  1.32871357   1.21964245  
  1.28903234   1.22387299  
  1.29845046   1.22566350  
  1.37254930   1.25964369  
  1.34813522   1.20374944  
  1.33813496   1.27812669  
  1.37728823   1.27854837  
  1.43684679   1.34810784  
  1.28242771   1.24080351  
  1.42617451   1.40816059  
  1.31422222   1.21995906  
  1.29455223   1.23690736  
  1.41290129   1.26149666  
  1.34937301   1.20696013  
  1.37715065   1.24945869  
  1.40695846   1.24838025  
  1.33747752   1.26560986  
  1.28565410   1.20105289  
  1.31692158   1.24805917  
  1.43141868   1.31430183  
  1.45823400   1.33610464  
  1.34548795   1.29930427  
  1.28887915   1.13539288  
  1.30654856   1.26669109  
  1.44691551   1.35749912  
  1.25201457   1.18920211  
  1.53013222   1.38160504  
  1.26079453   1.21956048  
  1.37512496   1.34804443  
  1.41444652   1.36017495  
  1.42513928   1.34305198  
  1.30044936   1.20172271  
  1.28831674   1.24521436  
  1.42959505   1.38259135  
  1.43989657   1.36262104  
  1.33155473   1.22065663  
  1.29402293   1.22066043  
  1.31313662   1.26026732  
  1.32537249   1.15990647  
  1.34841742   1.29315932  
  1.42821462   1.37407554  
  1.25409577   1.12576135  
  1.27740665   1.22540004  
  1.38633647   1.28520390  
  1.22407444   1.14736270  
  1.40271762   1.27187313  
  1.34296774   1.30082042  
  1.42466291   1.33421799  
  1.34964262   1.25073127  
  1.41984917   1.37938937  
  1.33118965   1.30307793  
  1.32102361   1.25361716  
  1.32021891   1.24290449  
  1.33411231   1.21022317  
  1.50364863   1.40530729  
  1.48748795   1.43631672  
  1.36898079   1.32173356  
  1.37741318   1.27110056  
  1.40588525   1.35491720  
  1.23793142   1.16495313  
  1.32068878   1.21745368  
  1.46230847   1.31376883  
  1.22330657   1.16506060  
  1.38600109   1.29715583  
  1.36108555   1.30967921  
  1.55803684   1.51194203  
  1.33206892   1.27165091  
  1.41543352   1.31860814  
  1.26474693   1.15847266  
  1.40274975   1.22946762  
  1.46031146   1.24133396  
  1.29243164   1.20585196  
  1.36708919   1.25840218  
  1.36278363   1.26260611  
  1.33955267   1.19492390  
  1.43894995   1.37463369  
  1.47024651   1.38209818  
  1.30544883   1.18893978  
  1.34646846   1.22763265  
  1.28618689   1.24011436  
  1.38585096   1.30720758  
  1.40640125   1.38449225  
  1.25830048   1.17583936  
  1.32319021   1.25073880  
  1.34568965   1.23830986  
  1.21555878   1.15903221  
  1.29501512   1.15674205  
  1.24895948   1.18027704  
  1.46096522   1.29140490  
  1.21239701   1.16097006  
  1.25367570   1.16567362  
  1.40495973   1.33009179  
  1.36230081   1.27372231  
  1.28667291   1.19024627  
  1.29540719   1.21037218  
  1.32904921   1.20374452  
  1.40924076   1.27726477  
  1.42925586   1.29827100  
  1.33428749   1.17002055  
  1.31293972   1.19635529  
  1.42301944   1.38514805  
  1.39112369   1.21966852  
  1.37476183   1.15955131  
  1.52680237   1.41555688  
  1.25434838   1.15838641  
  1.27001551   1.20327800  
  1.33865649   1.21182312  
  1.44833758   1.42897750  
  1.39606238   1.34190489  
  1.16607228   1.10716832  
  1.30326147   1.15088277  
  1.24104223   1.20289361  
  1.25414913   1.12240394  
  1.17465188   1.10537504  
  1.38243440   1.32084409  
  1.15490461   1.04750256  
  1.28461219   1.18188759  
  1.24765520   1.18817606  
  1.21711415   1.15121945  
  1.33623416   1.31080991  
  1.23215293   1.16958867  
  1.25910110   1.15664022  
  1.36397928   1.18635644  
  1.29188872   1.13512477  
  1.21011198   1.13662208  
  1.21085541   1.10524023  
  1.30384857   1.17102092  
  1.24719874   1.15358627  
  1.26261864   1.13129370  
  1.27749886   1.13160814  
  1.20372968   1.14342870  
  1.36466149   1.18727873  
  1.24606293   1.14846454  
  1.21352550   1.18931150  
  1.23835593   1.13818807  
  1.19945312   1.14757808  
  1.16958025   1.14935723  
  1.24278111   1.16705290  
  1.18196996   1.13404377  
  1.31661298   1.18513253  
  1.22578926   1.08512871  
  1.25222147   1.18917037  
  1.34677677   1.18583810  
  1.27204642   1.19571067  
  1.12458099   1.02892962  
  1.15630952   1.10227390  
  1.13994351   1.08518463  
  1.16518260   1.09999764  
  1.20141265   1.11148577  
  1.27191320   1.18565079  
  1.26566798   1.14509548  
  1.24774476   1.21753165  
  1.19713342   1.06228567  
  1.23930556   1.11122568  
  1.24133287   1.12973185  
  1.26848666   1.16946175  
  1.23379921   1.16294606  
  1.28024084   1.24846192  
  1.20567152   1.15045862  
  1.15360280   1.07524903  
  1.21007544   1.11424595  
  1.16707000   1.06880301  
  1.10665493   1.03468015  
  1.24363499   1.20201142  
  1.28490320   1.24242270  
  1.24937326   1.17574871  
  1.18215335   1.12758530  
  1.36424678   1.34469332  
  1.26126335   1.15540508  
  1.21913455   1.17443643  
  1.21358743   1.17393171  
  1.19684619   1.09474061  
  1.27912464   1.21080297  
  1.18915465   1.17012700  
  1.26697901   1.15569923  
  1.16055322   1.10547102  
  1.22630717   1.15206825  
  1.30177554   1.20241711  
  1.27783946   1.14679287  
  1.22714138   1.16756730  
  1.21470566   1.16680795  
  1.06751548   0.99523217  
  1.28062667   1.21544341  
  1.16169874   1.06107778  
  1.20884535   1.15074469  
  1.23491810   1.10095336  
  1.19436892   1.12977733  
  1.16788660   1.05408351  
  1.10589659   1.00578517  
  1.18654827   1.08449996  
  1.11474470   1.04848838  
  1.28428485   1.12861132  
  1.34968823   1.19404034  
  1.08781493   1.02300488  
  1.19443462   1.12649849  
  1.20055507   1.05493549  
  1.17547422   1.12904676  
  1.21796269   1.18434299  
  1.17395158   1.07090906  
  1.39810044   1.16314920  
  1.14439300   1.05669419  
  1.25017917   1.20312179  
  1.21001421   1.08137222  
  1.21183741   1.12055887  
  1.15655279   1.12361189  
  1.20124573   1.08238258  
  1.18086754   1.08216741  
  1.17691154   1.16012109  
  1.21948092   1.20346623  
  1.22730473   1.14474289  
  1.22267507   1.10211639  
  1.21691459   1.10506415  
  1.22416398   1.12781122  
  1.25322939   1.20716366  
  1.20619213   1.11990102  
  1.19024861   1.14231208  
  1.20331974   1.12551159  
  1.18335214   1.04346889  
  1.27283549   1.23334224  
  1.20563245   1.17380326  
  1.20050736   1.15408264  
  1.30535046   1.22817884  
  1.19607434   1.11519083  
  1.23193388   1.14633909  
  1.10106455   1.04414352  
  1.25943475   1.17168785  
  1.23782034   1.19046518  
  1.24051615   1.18713932  
  1.15178808   1.06312705  
  1.19170875   1.14015879  
  1.17956027   1.10457294  
  1.19249733   1.08728099  
  1.13062757   1.03508265  
  1.31904381   1.27781231  
  1.17544994   1.10252614  
  1.29898538   1.18739812  
  1.26679645   1.16656837  
  1.19200443   1.15153205  
  1.31725119   1.16935219  
  1.17927477   1.10392732  
  1.15466070   1.04133453  
  1.19626089   1.12305295  
  1.30172462   1.14248102  
  1.22013762   1.17920592  
  1.19642024   1.08265661  
  1.19167056   1.08775067  
  1.26824203   1.25103804  
  1.24569926   1.19410627  
  1.16973275   1.09781649  
  1.27892303   1.25610859  
  1.20797067   1.16251661  
  1.10305754   1.03958743  
  1.15272781   1.09420432  
  1.26895623   1.18726410  
  1.19032996   1.13788777  
  1.20196389   1.14836613  
  1.16580972   1.06933636  
  1.29664759   1.18735047  
  1.27250180   1.12984395  
  1.20276699   1.09022549  
  1.15570433   1.06283469  
  1.27137900   1.20600419  
  1.23986321   1.08811550  
  1.16188084   1.10652178  
  1.27685923   1.17977678  
  1.26253418   1.16041486  
  1.20131478   1.10395936  
  1.14040115   1.07547564  
  1.27581685   1.23093963  
  1.34704010   1.21259553  
  1.18757190   1.03905630  
  1.24263520   1.14169452  
  1.24824320   1.15407708  
  1.34026986   1.21771032  
  1.18622143   1.13726691  
  1.16984848   1.06965446  
  1.28168116   1.15531652  
  1.19057410   1.10260872  
  1.22162944   1.18310233  
  1.11101619   1.04618864  
  1.21943578   1.18504268  
  1.21396365   1.16770647  
  1.17189970   1.09456590  
  1.26169186   1.16249294  
  1.23879778   1.20890461  
  1.21622273   1.13787978  
  1.42356613   1.37344394  
  1.24128682   1.05997485  
  1.17633719   1.10832971  
  1.21657167   1.13205771  
  1.26154013   1.18337119  
  1.27014951   1.08324573  
  1.19429428   1.08145709  
  1.19978042   1.11072770  
  1.21912714   1.14198587  
  1.22244107   1.14378710  
  1.16859243   1.07700432  
  1.22084522   1.12484823  
  1.16984085   1.07487023  
  1.24837120   1.15526346  
  1.15649246   1.06970906  
  1.25632731   1.20939728  
  1.29297531   1.24508006  
  1.19992929   1.09798468  
  1.13282237   1.10508010  
  1.25514314   1.12895759  
  1.31719457   1.17776176  
  1.31806218   1.24367930  
  1.29642315   1.20823093  
  1.18431703   1.06354692  
  1.29006028   1.19678114  
  1.21710255   1.13033524  
  1.20068017   1.13888266  
  1.21611395   1.11051974  
  1.21748318   1.13221506  
  1.18534123   1.04996280  
  1.34407315   1.33619711  
  1.16666236   1.12990021  
  1.20430151   1.09380080  
  1.16764964   1.10852434  
  1.24209667   1.15978761  
  1.14999478   1.07726837  
  1.31098404   1.15928857  
  1.30200340   1.19603708  
  1.20811948   1.09572444  
  1.22694938   1.15813029  
  1.26760274   1.15091135  
  1.23270393   1.14220671  
  1.22403379   1.08644986  
  1.16301876   1.06877640  
  1.34558918   1.21576901  
  1.25332581   1.15381882  
  1.22416345   1.16955880  
  1.29705500   1.17890757  
  1.24520184   1.19020432  
  1.16018860   1.08318919  
  1.30841322   1.17455971  
  1.32894068   1.15614260  
  1.20616227   1.03588136  
  1.21848398   1.15572757  
  1.33890063   1.26634148  
  1.24338967   1.14161889  
  1.24157464   1.19578945  
  1.26108867   1.16489924  
  1.23968537   1.18556205  
  1.21892080   1.10915282  
  1.22790324   1.17154603  
  1.14462701   1.09341284  
  1.33430328   1.28299194  
  1.19334273   1.09902570  
  1.26968730   1.21778968  
  1.17766346   1.03670173  
  1.26681131   1.19948375  
  1.35135216   1.28703673  
  1.27528400   1.22492211  
  1.22729425   1.06170307  
  1.29144969   1.22531738  
  1.16750714   1.13664166  
  1.28140940   1.20276048  


==> qmac_Nr_new.txt <==
  0.00000000   1.58572509
  0.02000000   1.62327382
  0.04000000   1.64155413
  0.06000000   1.65649166
  0.08000000   1.66967774
  0.10000000   1.68173116
  0.12000000   1.69297049
  0.14000000   1.70358561
  0.16000000   1.71370077
  0.18000000   1.72340257
  0.20000000   1.73275432
  0.22000000   1.74180398
  0.24000000   1.75058897
  0.26000000   1.75913916
  0.28000000   1.76747889
  0.30000000   1.77562828
  0.32000000   1.78360422
  0.34000000   1.79142106
  0.36000000   1.79909111
  0.38000000   1.80662508
  0.40000000   1.81403222
  0.42000000   1.82132080
  0.44000000   1.82849807
  0.46000000   1.83557052
  0.48000000   1.84254397
  0.50000000   1.84942365
  0.52000000   1.85621430
  0.54000000   1.86292023
  0.56000000   1.86954537
  0.58000000   1.87609332
  0.60000000   1.88256737
  0.62000000   1.88897059
  0.64000000   1.89530578
  0.66000000   1.90157556
  0.68000000   1.90778233
  0.70000000   1.91392838
  0.72000000   1.92001580
  0.74000000   1.92604656
  0.76000000   1.93202252
  0.78000000   1.93794541
  0.80000000   1.94381686
  0.82000000   1.94963840
  0.84000000   1.95541150
  0.86000000   1.96113752
  0.88000000   1.96681778
  0.90000000   1.97245346
  0.92000000   1.97804578
  0.94000000   1.98359583
  0.96000000   1.98910467
  0.98000000   1.99457332
  1.00000000   1.99999732


==> qmac_Nr_old.txt <==
  0.00000000   1.58648244
  0.02000000   1.65143370
  0.04000000   1.67808318
  0.06000000   1.69820487
  0.08000000   1.71495340
  0.10000000   1.72954998
  0.12000000   1.74262051
  0.14000000   1.75453655
  0.16000000   1.76554005
  0.18000000   1.77579894
  0.20000000   1.78543538
  0.22000000   1.79454157
  0.24000000   1.80318908
  0.26000000   1.81143477
  0.28000000   1.81932473
  0.30000000   1.82689691
  0.32000000   1.83418301
  0.34000000   1.84120983
  0.36000000   1.84800025
  0.38000000   1.85457401
  0.40000000   1.86094828
  0.42000000   1.86713807
  0.44000000   1.87315665
  0.46000000   1.87901576
  0.48000000   1.88472589
  0.50000000   1.89029643
  0.52000000   1.89573583
  0.54000000   1.90105174
  0.56000000   1.90625111
  0.58000000   1.91134026
  0.60000000   1.91632496
  0.62000000   1.92121052
  0.64000000   1.92600179
  0.66000000   1.93070328
  0.68000000   1.93531913
  0.70000000   1.93985319
  0.72000000   1.94430901
  0.74000000   1.94868994
  0.76000000   1.95299905
  0.78000000   1.95723924
  0.80000000   1.96141323
  0.82000000   1.96552354
  0.84000000   1.96957255
  0.86000000   1.97356252
  0.88000000   1.97749553
  0.90000000   1.98137359
  0.92000000   1.98519857
  0.94000000   1.98897225
  0.96000000   1.99269630
  0.98000000   1.99637231
  1.00000000   1.99999820

